Current noise in molecular junctions: effects of the electron-phonon interaction

We study inelastic effects on the electronic current noise in molecular junctions, due to the coupling between transport electrons and vibrational degrees of freedom. Using a full counting statistics approach based on the generalized Keldysh Green's function technique, we calculate in an unified manner both the mean current and the zero-frequency current noise. For multilevel junctions with weak electron-phonon coupling, we give analytical formulas for the lowest order inelastic corrections to the noise in terms of universal temperature- and voltage-dependent functions and junction-dependent prefactors, which can be evaluated microscopically, e.g. with ab-initio methodologies. We identify distinct terms corresponding to the mean-field contribution to noise and to the vertex corrections, and we show that the latter contribute substantially to the inelastic noise. Finally, we illustrate our results by a simple model of two electronic levels which are mutually coupled by the electron-phonon interaction and show that the inelastic noise spectroscopy is a sensitive diagnostic tool.

==> readme.txt <==
We supplement our paper with a Mathematica notebook with full expressions for the lowest order corrections to current and noise due to electron-phonon coupling. 

This file is intended to be of use for interested readers in order to access directly our results without need of retyping cumbersome formulas from the main text, and it also extends the results of subsection VIB to the case of finite temperature.                                    

The expressions for the corrections to noise at finite temperature can also be found in the associated PDF file. 
